Hierarchical Modeling of Seed Variety Yields and Decision Making for Future Planting Plans

Eradicating hunger and malnutrition is a key development goal of the 21st century. We address the problem of optimally identifying seed varieties to reliably increase crop yield within a risk-sensitive decision-making framework. Specifically, we introduce a novel hierarchical machine learning mechanism for predicting crop yield (the yield of different seed varieties of the same crop). We integrate this prediction mechanism with a weather forecasting model, and propose three different approaches for decision making under uncertainty to select seed varieties for planting so as to balance yield maximization and risk.We apply our model to the problem of soybean variety selection given in the 2016 Syngenta Crop Challenge. Our prediction model achieves a median absolute error of 3.74 bushels per acre and thus provides good estimates for input into the decision models.Our decision models identify the selection of soybean varieties that appropriately balance yield and risk as a function of the farmer's risk aversion level. More generally, our models support farmers in decision making about which seed varieties to plant.

==> 00readme.txt <==
Files in this package:

00readme.txt = The file you are just reading
informs3.cls = current INFORMS journal class
Management-Science-template.tex = template 
Management-Science-template.pdf = PDF to visualize the above file
natbib.sty = natbib style, version for which the next file (.bst) is derived
ormsv080.bst = INFORMS BiBTeX style
Sample-Figure.eps = sample figure used in the template
Author-Year-Bib-Sample.pdf = detailed samp[le about the INFORMS style in bibliographies
Style-Instructions.pdf = detailed instruction about the INFORMS house style



